Visualization for Multivariate Gaussian Anomaly Detection in Images

This paper introduces a simplified variation of the PaDiM (Pixel-Wise Anomaly Detection through Instance Modeling) method for anomaly detection in images, fitting a single multivariate Gaussian (MVG) distribution to the feature vectors extracted from a backbone convolutional neural network (CNN) and using their Mahalanobis distance as the anomaly score. We introduce an intermediate step in this framework by applying a whitening transformation to the feature vectors, which enables the generation of heatmaps capable of visually explaining the features learned by the MVG. The proposed technique is evaluated on the MVTec-AD dataset, and the results show the importance of visual model validation, providing insights into issues in this framework that were otherwise invisible. The visualizations generated for this paper are publicly available at https://doi.org/10.5281/zenodo.7937978.

==> submission.txt <==
Paper ID 24
Paper Title Visualization for Multivariate Gaussian Anomaly Detection in Images

Submission Summary
 Print  Email 
Conference Name12th International Conference on Image Processing Theory, Tools and Applications
Paper ID24
Paper TitleVisualization for Multivariate Gaussian Anomaly Detection in Images
AbstractThis paper introduces a simplified variation of the PaDiM (Pixel-Wise Anomaly Detection through Instance Modeling) method for anomaly detection in images, fitting a single multivariate Gaussian (MVG) distribution to the feature vectors extracted from a backbone convolutional neural network (CNN) and using their Mahalanobis distance as the anomaly score.
We introduce an intermediate step in this framework by applying a whitening transformation to the feature vectors, which enables the generation of heatmaps capable of visually explaining the features learned by the MVG.
The proposed technique is evaluated on the MVTec-AD dataset, and the results show the importance of visual model validation, providing insights into issues in this framework that were otherwise invisible.
The visualizations generated for this paper are publicly available at https://doi.org/10.5281/zenodo.7937978.
Created on5/30/2023, 8:34:59 PM
Last Modified5/30/2023, 8:34:59 PM
Authors
Joao Paulo Casagrande Bertoldo ( Mines Paris ) < jpcbertoldo@minesparis.psl.eu> 
David Arrustico ( Mines Paris - PSL ) < david-sergio.arrustico_villanueva@etu.minesparis.psl.eu> 
Primary Subject Area3. Pattern recognition and computer vision
Submission Files
2023-05-30-submitted-version-1-4.pdf  (16.7 Mb, 5/30/2023, 8:34:17 PM)
2023-05-30-submitted-version-5-5.pdf  (11.8 Mb, 5/30/2023, 8:34:40 PM)
2023-05-30-submitted-version-6-6.pdf  (11.9 Mb, 5/30/2023, 8:34:49 PM)
